The motivation for flexible star-formation histories from spatially resolved scales within galaxies

The estimation of galaxy stellar masses depends on the assumed prior of the star-formation history (SFH) and spatial scale of the analysis (spatially resolved versus integrated scales). In this paper, we connect the prescription of the SFH in the Spectral Energy Distribution (SED) fitting to spatially resolved scales ($\sim\mathrm{kpc}$) to shed light on the systematics involved when estimating stellar masses. Specifically, we fit the integrated photometry of $\sim970$ massive (log (M$_{\star}$/M$_{\odot}) = 9.8-11.6$), intermediate redshift ($z=0.5-2.0$) galaxies with $\texttt{Prospector}$, assuming both exponentially declining tau model and flexible SFHs. We complement these fits with the results of spatially resolved SFH estimates obtained by pixel-by-pixel SED fitting, which assume tau models for individual pixels. These spatially resolved SFHs show a large diversity in shapes, which can largely be accounted for by the flexible SFHs with $\texttt{Prospector}$. The differences in the stellar masses from those two approaches are overall in good agreement (average difference of $\sim 0.07$ dex). Contrarily, the simpler tau model SFHs typically miss the oldest episode of star formation, leading to an underestimation of the stellar mass by $\sim 0.3$ dex. We further compare the derived global specific star-formation rate (sSFR), the mass-weighted stellar age (t$_{50}$), and the star-formation timescale ($\tau_{\mathrm{SF}}$) obtained from the different SFH approaches. We conclude that the spatially resolved scales within galaxies motivate a flexible SFH on global scales to account for the diversity of SFHs and counteract the effects of outshining of older stellar populations by younger ones.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
